JADES: Nitrogen Enhancement in High-Redshift Broad-Line Active Galactic Nuclei

The unexpectedly high nitrogen-to-oxygen (N/O) ratios observed in high-redshift (z) galaxies have challenged our understanding of early star formation. Notably, many of these nitrogen-rich galaxies show signatures of active galactic nuclei (AGNs), suggesting a possible connection between black hole formation and nitrogen enrichment. To explore this connection, we analyse stacked spectra of z=4-7 broad-line and narrow-line AGNs using deep NIRSpec data from the JADES survey. We identify a significant Niii] quintuplet and a high electron density ($\sim10^{4}\,\mathrm{cm^{-3}}$) only in the broad-line AGN stack, indicating nitrogen-rich ($\log(\mathrm{N/C})\simeq0.5$, $\log(\mathrm{N/O})>-0.6$) and dense gas similar to the high-z nitrogen-rich galaxies. Our findings suggest that dense nuclear star formation may trap nitrogen-rich gas in proto-globular clusters, in line with the high N/O observed in local globular clusters; associated runaway stellar collisions could produce intermediate-mass black hole seeds, as predicted by some models and simulations, whose accretion results into AGN signatures. These findings support scenarios connecting the early black hole seeding and growth to merging processes within and between proto-globular clusters in primeval galaxies.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
